Segmentation Fault: A Cheap Defense Against Adversarial Machine Learning

Recently published attacks against deep neural networks (DNNs) have stressed the importance of methodologies and tools to assess the security risks of using this technology in critical systems. Efficient techniques for detecting adversarial machine learning helps establishing trust and boost the adoption of deep learning in sensitive and security systems. In this paper, we propose a new technique for defending deep neural network classifiers, and convolutional ones in particular. Our defense is cheap in the sense that it requires less computation power despite a small cost to pay in terms of detection accuracy. The work refers to a recently published technique called ML-LOO. We replace the costly pixel by pixel leave-one-out approach of ML-LOO by adopting coarse-grained leave-one-out. We evaluate and compare the efficiency of different segmentation algorithms for this task. Our results show that a large gain in efficiency is possible, even though penalized by a marginal decrease in detection accuracy.

==> scattered.dat <==
Accuracy Time Class Param
0.936 1.17 Felzenszwalb F(1)
0.927 1.27 Felzenszwalb F(10)
0.926 1.63 Felzenszwalb F(100)
0.825 0.7 Felzenszwalb F(1000)
0.946 28.4 QuickShift Q(0,10)
0.937 8.86 QuickShift Q(0,20)
0.923 18.7 QuickShift Q(1,10)
0.941 5.41 QuickShift Q(1,20)
0.922 13.2 QuickShift Q(2,10)
0.897 3.46 QuickShift Q(2,20)
0.934 1.42 SLIC S(32)
0.947 3.26 SLIC S(64)
0.959 5.96 SLIC S(128)
0.967 45 MLLOO ML-LOO
